Tracing The Start and End of Cosmic Reionization -- Exploring The Role of Ionizing Sources as drivers

This thesis investigates the Epoch of Cosmic Reionization (EoR), a key period in the early Universe when the first luminous sources formed and their radiation transformed the intergalactic medium (IGM) from neutral to ionized. Understanding this process reveals how the first stars and galaxies formed, influenced their surroundings, and shaped large-scale structures. The work traces both hydrogen and helium reionization by identifying the sources that produced ionizing radiation and examining how this radiation affected the thermal and ionization history of the IGM. Using the SPICE cosmological radiation-hydrodynamics simulations, the first part analyzes the ultraviolet luminosity function (UVLF) of high-redshift galaxies. It shows that different supernova feedback models drive distinct UVLF variability across mass and redshift, potentially alleviating the bright-galaxy tension seen by JWST. The second part explores how spectra from ionizing sources i.e. single and binary stars, X-ray binaries, emission from the interstellar medium, and active galactic nuclei impact the timing, topology, and thermal history of hydrogen reionization and the Lyman-alpha forest. At lower redshifts, radiative-transfer simulations reveal how helium reionization driven by quasars progressed and how the timing and temperature of the IGM relate to quasar luminosity functions and He II Ly-alpha observations. Finally, predictions for the 3.5 cm hyperfine transition of singly ionized helium-3 offer a novel probe of the post-reionization IGM. Together, these studies combine galaxy formation, radiative processes, and IGM evolution to provide a coherent picture of cosmic reionization and its observable signatures.

==> LiesMich.txt <==
#####################################
##        LiessMich-Datei          ##
##                                 ##
##     fuer die Benutzung der      ##
## LMU-Vorlage fuer Dissertationen ##
#####################################


#######################
1) Aufbau des Dokuments 

*	diss.tex	enthaelt allgemeine Angaben zu Format
			und Stil, die Daten fuer das Deck- und
                        Titelblat sowie die Dateinamen der Kapitel
                        und Anhaenge.

*       deckblatt.tex   Enthaelt den Text des Deckblattes.

*       titelblatt.tex  Enthaelt den Text des Titelblattes.

*       titelblatt_rueckseite.tex
                        Enthaelt den Text der Rueckseite des
                        Titelblattes.

*	zusammenfassung.tex
			Enthaelt den max. einseitigen Text der
			Zusammenfassung.
	
*	kap_xx.tex	Enthaelt den Inhalt von Kapitel xx.
			
*	anhang.tex	Enthaelt den Text der Anhaenge.

*	danksagung.tex	Enthaelt den Text der Danksagung.

*	lebenslauf.tex	Enthaelt den Lebenslauf des Autors.

*	literatur.bib	Diese Datei enthaelt die Eintraege der
			Literaturdatenbank, aus der mittels
			Bibtex ein Literaturverzeichnis automatisch
			erzeugt wird.	

###########################################
2) Beschreibung der notwendigen Anpassungen

*	diss.tex	Hier sind alle \usepackage Anweisungen
			und Formataenderungen einzufuegen.
			
			Fuer pdflatex ist die Anweisung
			\usepackage[..]{hyperref}
			zu verwenden, die es ermoeglicht, Verweisen
			mit einem Mausklick zu folgen.

			Fuer Standart latex ist diese Anweisung
			Auszukommentieren.
			
			Es sind die Angaben zur Erstellung
			des Deck- und Titelblattes entsprechend zu aendern.
			
			Fuer jedes Kapitel muss ein Eintrag der Form
			\include{chapter/kap_xx} vorhanden sein. Der Text
			des Kapitels muss dann in der Datei kap_xx.tex
			im Ordner chapter zu finden sein (s.u.)

*	kap_xx.tex	Hier ist der Inhalt von Kapitel xx einzutragen.
			Fuer jedes Kapitel sollte eine eigene Datei
			verwendet werden. 
			ACHTUNG: Jedes neue erstellte Kapitel muss in
			dis.tex eingefuegt werden (s.o.)

*	literatur.bib   Fuer jeden Literaturverweis muss hier ein
			Eintrag erzeugt werden. Die Beispiele der
			Vorlage sind (hoffentlich) selbsterklaerend.
	
			Im Text des Dokuments wird via \cite{LABEL}
			auf den Literatureintrag (z.B.) @Book{LABEL, ...}
			verwiesen.

			Nicht zitierte Eintraege erscheinen nicht im
			Literaturverzeichnis.

########################################
3) Erzeugung des endglueltigen Dokuments

a)	Wer ueber das Make-Utility verfuegt, braucht fuer 
	die Erzeugung einer PDF- bzw. PostScript-Version lediglich
	"make diss.pdf" bzw. 
	"make diss.ps" 
	(ohne Anfuehrungszeichen) in der Kommandozeile einzugeben.
	
	Die Dissertation befindet sich anschliessend in der Datei
	"diss.pdf" bzw "diss.ps"

	Ein abschliessender Aufruf von 
	"make clean"
	entfernt saemtliche erzeugten Zwischendateien.

b)	Von Hand ist die folgende Befehlsfolge zu verwenden:
	
	pdflatex diss
	bibtex   diss
	pdflatex diss
	pdflatex diss

	Falls keine Fehler auftreten befindet sich eine PDF-Version
	der Dissertation in der Datei "diss.pdf".

	(Moechte man eine PostScript-Version, so ist obiger Hinweis
	zu beachten und statt des Befehls "pdflatex" der Befehl "latex"
	zu verwenden. Die PS-Version erstellt man durch abschliessendes
	
	dvips -o diss.ps diss.dvi


##################
2002 Robert Dahlke
##################	


==> figures/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
